Evolution Patterns of the Peak Energy in the GRB Prompt Emission

There are two different evolution patterns of the peak energy ($E_\text{p}$) exhibited during the prompt emission phase of gamma-ray bursts (GRBs), i.e., hard-to-soft and intensity-tracking, of which the physical origin remains unknown. Except for low-energy indices of GRB prompt spectra, the evolution patterns of $E_\text{p}$ may be another crucial indicator to discriminate radiation mechanisms (e.g., synchrotron or photosphere) for GRBs. We explore the parameter space to find conditions that could generate different evolution patterns of the peak energy in the framework of synchrotron radiation. We have developed a code to calculate the synchrotron emission from a simplified shell numerically, considering three cooling processes (synchrotron, synchrotron self-Compton (SSC), and adiabatic) of electrons, the effect of decaying magnetic field, the effect of the bulk acceleration of the emitting shell, and the effect of a variable source function that describes electrons accelerated in the emitting region. After exploring the parameter space of the GRB synchrotron scenario, we find that the intensity-tracking pattern of $E_\text{p}$ could be achieved in two situations. One is that the cooling process of electrons is dominated by adiabatic cooling or SSC+adiabatic cooling at the same time. The other is that the emitting region is under acceleration in addition to the cooling process being dominated by SSC cooling. Otherwise, hard-to-soft patterns of $E_\text{p}$ are normally expected. Moreover, a chromatic intensity-tracking pattern of $E_\text{p}$ could be induced by the effect of a variable source function.

==> reference.txt <==
@ARTICLE{Abdo09a,
       author = {{Abdo}, A.~A. and {Ackermann}, M. and {Arimoto}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Band}, D.~L. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Battelino}, M. and {Baughman}, B.~M. and {Bechtol}, K. and {Bellardi}, F. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bogaert}, G. and {Bogart}, J.~R. and {Bonamente}, E. and {Bonnell}, J. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burnett}, T.~H. and {Burrows}, D. and {Busetto}, G. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and {Ceccanti}, M. and {Cecchi}, C. and {Celotti}, A. and {Charles}, E. and {Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and {Connaughton}, V. and {Conrad}, J. and {Costamante}, L. and {Cutini}, S. and {DeKlotz}, M. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Digel}, S.~W. and {Dingus}, B.~L. and {do Couto e Silva}, E. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Edmonds}, Y. and {Evans}, P.~A. and {Fabiani}, D. and {Farnier}, C. and {Favuzzi}, C. and {Finke}, J. and {Fishman}, G. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giebels}, B. and {Giglietto}, N. and {Giommi}, P. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and {Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grondin}, M. -H. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Haller}, G. and {Hanabata}, Y. and {Harding}, A.~K. and {Hayashida}, M. and {Hays}, E. and {Morata}, J.~A. Hernando and {Hoover}, A. and {Hughes}, R.~E. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, R.~P. and {Johnson}, T.~J. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kavelaars}, A. and {Kawai}, N. and {Kelly}, H. and {Kennea}, J. and {Kerr}, M. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kocian}, M.~L. and {Komin}, N. and {Kouveliotou}, C. and {Kuehn}, F. and {Kuss}, M. and {Lande}, J. and {Landriu}, D. and {Larsson}, S. and {Latronico}, L. and {Lavalley}, C. and {Lee}, B. and {Lee}, S. -H. and {Lemoine-Goumard}, M. and {Lichti}, G.~G. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and {Makeev}, A. and {Marangelli}, B. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and {Meurer}, C. and {Michelson}, P.~F. and {Minuti}, M. and {Mirizzi}, N. and {Mitthumsiri}, W. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakamori}, T. and {Nelson}, D. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Perri}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Pinchera}, M. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Rain{\`o}}, S. and {Ramirez-Ruiz}, E. and {Rando}, R. and {Rapposelli}, E. and {Razzano}, M. and {Razzaque}, S. and {Rea}, N. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Reyes}, L.~C. and {Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F. -W. and {Sanchez}, D. and {Sander}, A. and {Parkinson}, P.~M. Saz and {Scargle}, J.~D. and {Schalk}, T.~L. and {Segal}, K.~N. and {Sgr{\`o}}, C. and {Shimokawabe}, T. and {Siskind}, E.~J. and {Smith}, D.~A. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Starck}, J. -L. and {Stecker}, F.~W. and {Steinle}, H. and {Stephens}, T.~E. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tagliaferri}, G. and {Tajima}, H. and {Takahashi}, H. and {Takahashi}, T. and {Tanaka}, T. and {Tenze}, A. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Turri}, M. and {Tuvi}, S. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vigiani}, L. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Williams}, D.~A. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and {Wu}, X.~F. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M. and {Fermi LAT Collaboration} and {Fermi GBM Collaboration}},
        title = "{Fermi Observations of High-Energy Gamma-Ray Emission from GRB 080916C}",
      journal = {Science},
     keywords = {ASTRONOMY},
         year = 2009,
        month = mar,
       volume = {323},
       number = {5922},
        pages = {1688},
          doi = {10.1126/science.1169101},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009Sci...323.1688A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Abdo09,
       author = {{Abdo}, A.~A. and {Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Atwood}, W.~B. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bloom}, E.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Burgess}, J.~M. and {Burrows}, D.~N. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c{C}}elik}, {\"O}. and {Chekhtman}, A. and {Cheung}, C.~C. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Cominsky}, L.~R. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {d'Elia}, V. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Digel}, S.~W. and {Dingus}, B.~L. and {Silva}, E. do Couto e. and {Drell}, P.~S. and {Dubois}, R. and {Dumora}, D. and {Farnier}, C. and {Favuzzi}, C. and {Fegan}, S.~J. and {Finke}, J. and {Fishman}, G. and {Focke}, W.~B. and {Fortin}, P. and {Frailis}, M. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gehrels}, N. and {Germani}, S. and {Giavitto}, G. and {Giebels}, B. and {Giglietto}, N. and {Giordano}, F. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and {Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guillemot}, L. and {Guiriec}, S. and {Hanabata}, Y. and {Harding}, A.~K. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {Jackson}, M.~S. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, R.~P. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kawai}, N. and {Kerr}, M. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Komin}, N. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lemoine-Goumard}, M. and {Longo}, F. and {Loparco}, F. and {Lott}, B. and {Lovellette}, M.~N. and {Lubrano}, P. and {Madejski}, G.~M. and {Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {M{\'e}sz{\'a}ros}, P. and {Meurer}, C. and {Michelson}, P.~F. and {Mitthumsiri}, W. and {Mizuno}, T. and {Moiseev}, A.~A. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakamori}, T. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Rain{\`o}}, S. and {Rando}, R. and {Rau}, A. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Ritz}, S. and {Rochester}, L.~S. and {Rodriguez}, A.~Y. and {Roming}, P.~W.~A. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F. -W. and {Sanchez}, D. and {Sander}, A. and {Saz Parkinson}, P.~M. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spinelli}, P. and {Stamatikos}, M. and {Stecker}, F.~W. and {Stratta}, G. and {Strickman}, M.~S. and {Suson}, D.~J. and {Swenson}, C.~A. and {Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Thompson}, D.~J. and {Tibaldo}, L. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and {Yamazaki}, R. and {Ylinen}, T. and {Ziegler}, M.},
        title = "{Fermi Observations of GRB 090902B: A Distinct Spectral Component in the Prompt and Delayed Emission}",
      journal = {\apjl},
     keywords = {gamma rays: bursts, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2009,
        month = nov,
       volume = {706},
       number = {1},
        pages = {L138-L144},
          doi = {10.1088/0004-637X/706/1/L138},
archivePrefix = {arXiv},
       eprint = {0909.2470},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009ApJ...706L.138A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ackermann11,
       author = {{Ackermann}, M. and {Ajello}, M. and {Asano}, K. and {Axelsson}, M. and {Baldini}, L. and {Ballet}, J. and {Barbiellini}, G. and {Baring}, M.~G. and {Bastieri}, D. and {Bechtol}, K. and {Bellazzini}, R. and {Berenji}, B. and {Bhat}, P.~N. and {Bissaldi}, E. and {Blandford}, R.~D. and {Bonamente}, E. and {Borgland}, A.~W. and {Bouvier}, A. and {Bregeon}, J. and {Brez}, A. and {Briggs}, M.~S. and {Brigida}, M. and {Bruel}, P. and {Buehler}, R. and {Buson}, S. and {Caliandro}, G.~A. and {Cameron}, R.~A. and {Caraveo}, P.~A. and {Carrigan}, S. and {Casandjian}, J.~M. and {Cecchi}, C. and {{\c{C}}elik}, {\"O}. and {Chaplin}, V. and {Charles}, E. and {Chekhtman}, A. and {Chiang}, J. and {Ciprini}, S. and {Claus}, R. and {Cohen-Tanugi}, J. and {Connaughton}, V. and {Conrad}, J. and {Cutini}, S. and {Dermer}, C.~D. and {de Angelis}, A. and {de Palma}, F. and {Dingus}, B.~L. and {Silva}, E. do Couto e. and {Drell}, P.~S. and {Dubois}, R. and {Favuzzi}, C. and {Fegan}, S.~J. and {Ferrara}, E.~C. and {Focke}, W.~B. and {Frailis}, M. and {Fukazawa}, Y. and {Funk}, S. and {Fusco}, P. and {Gargano}, F. and {Gasparrini}, D. and {Gehrels}, N. and {Germani}, S. and {Giglietto}, N. and {Giordano}, F. and {Giroletti}, M. and {Glanzman}, T. and {Godfrey}, G. and {Goldstein}, A. and {Granot}, J. and {Greiner}, J. and {Grenier}, I.~A. and {Grove}, J.~E. and {Guiriec}, S. and {Hadasch}, D. and {Hanabata}, Y. and {Harding}, A.~K. and {Hayashi}, K. and {Hayashida}, M. and {Hays}, E. and {Horan}, D. and {Hughes}, R.~E. and {Itoh}, R. and {J{\'o}hannesson}, G. and {Johnson}, A.~S. and {Johnson}, W.~N. and {Kamae}, T. and {Katagiri}, H. and {Kataoka}, J. and {Kippen}, R.~M. and {Kn{\"o}dlseder}, J. and {Kocevski}, D. and {Kouveliotou}, C. and {Kuss}, M. and {Lande}, J. and {Latronico}, L. and {Lee}, S. -H. and {Llena Garde}, M. and {Longo}, F. and {Loparco}, F. and {Lovellette}, M.~N. and {Lubrano}, P. and {Makeev}, A. and {Mazziotta}, M.~N. and {McBreen}, S. and {McEnery}, J.~E. and {McGlynn}, S. and {Meegan}, C. and {Mehault}, J. and {M{\'e}sz{\'a}ros}, P. and {Michelson}, P.~F. and {Mizuno}, T. and {Monte}, C. and {Monzani}, M.~E. and {Moretti}, E. and {Morselli}, A. and {Moskalenko}, I.~V. and {Murgia}, S. and {Nakajima}, H. and {Nakamori}, T. and {Naumann-Godo}, M. and {Nishino}, S. and {Nolan}, P.~L. and {Norris}, J.~P. and {Nuss}, E. and {Ohno}, M. and {Ohsugi}, T. and {Okumura}, A. and {Omodei}, N. and {Orlando}, E. and {Ormes}, J.~F. and {Ozaki}, M. and {Paciesas}, W.~S. and {Paneque}, D. and {Panetta}, J.~H. and {Parent}, D. and {Pelassa}, V. and {Pepe}, M. and {Pesce-Rollins}, M. and {Petrosian}, V. and {Piron}, F. and {Porter}, T.~A. and {Preece}, R. and {Racusin}, J.~L. and {Rain{\`o}}, S. and {Rando}, R. and {Rau}, A. and {Razzano}, M. and {Razzaque}, S. and {Reimer}, A. and {Reimer}, O. and {Reposeur}, T. and {Reyes}, L.~C. and {Ripken}, J. and {Ritz}, S. and {Roth}, M. and {Ryde}, F. and {Sadrozinski}, H.~F. -W. and {Sander}, A. and {Scargle}, J.~D. and {Schalk}, T.~L. and {Sgr{\`o}}, C. and {Siskind}, E.~J. and {Smith}, P.~D. and {Spandre}, G. and {Spinelli}, P. and {Stamatikos}, M. and {Stecker}, F.~W. and {Strickman}, M.~S. and {Suson}, D.~J. and {Tajima}, H. and {Takahashi}, H. and {Tanaka}, T. and {Tanaka}, Y. and {Thayer}, J.~B. and {Thayer}, J.~G. and {Tibaldo}, L. and {Tierney}, D. and {Toma}, K. and {Torres}, D.~F. and {Tosti}, G. and {Tramacere}, A. and {Uchiyama}, Y. and {Uehara}, T. and {Usher}, T.~L. and {Vandenbroucke}, J. and {van der Horst}, A.~J. and {Vasileiou}, V. and {Vilchez}, N. and {Vitale}, V. and {von Kienlin}, A. and {Waite}, A.~P. and {Wang}, P. and {Wilson-Hodge}, C. and {Winer}, B.~L. and {Wood}, K.~S. and {Wu}, X.~F. and {Yamazaki}, R. and {Yang}, Z. and {Ylinen}, T. and {Ziegler}, M.},
        title = "{Detection of a Spectral Break in the Extra Hard Component of GRB 090926A}",
      journal = {\apj},
     keywords = {gamma-ray burst: individual: GRB 090926A, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2011,
        month = mar,
       volume = {729},
       number = {2},
          eid = {114},
        pages = {114},
          doi = {10.1088/0004-637X/729/2/114},
archivePrefix = {arXiv},
       eprint = {1101.2082},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011ApJ...729..114A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Acuner18,
       author = {{Acuner}, Zeynep and {Ryde}, Felix},
        title = "{Clustering of gamma-ray burst types in the Fermi GBM catalogue: indications of photosphere and synchrotron emissions during the prompt phase}",
      journal = {\mnras},
     keywords = {gamma-ray burst: individual, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = apr,
       volume = {475},
       number = {2},
        pages = {1708-1724},
          doi = {10.1093/mnras/stx3106},
archivePrefix = {arXiv},
       eprint = {1712.01568},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018MNRAS.475.1708A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Amati02,
       author = {{Amati}, L. and {Frontera}, F. and {Tavani}, M. and {in't Zand}, J.~J.~M. and {Antonelli}, A. and {Costa}, E. and {Feroci}, M. and {Guidorzi}, C. and {Heise}, J. and {Masetti}, N. and {Montanari}, E. and {Nicastro}, L. and {Palazzi}, E. and {Pian}, E. and {Piro}, L. and {Soffitta}, P.},
        title = "{Intrinsic spectra and energetics of BeppoSAX Gamma-Ray Bursts with known redshifts}",
      journal = {\aap},
     keywords = {gamma-rays: bursts, gamma rays: observations, X-rays: general, Astrophysics},
         year = 2002,
        month = jul,
       volume = {390},
        pages = {81-89},
          doi = {10.1051/0004-6361:20020722},
archivePrefix = {arXiv},
       eprint = {astro-ph/0205230},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2002A&A...390...81A},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Band93,
       author = {{Band}, D. and {Matteson}, J. and {Ford}, L. and {Schaefer}, B. and {Palmer}, D. and {Teegarden}, B. and {Cline}, T. and {Briggs}, M. and {Paciesas}, W. and {Pendleton}, G. and {Fishman}, G. and {Kouveliotou}, C. and {Meegan}, C. and {Wilson}, R. and {Lestrade}, P.},
        title = "{BATSE Observations of Gamma-Ray Burst Spectra. I. Spectral Diversity}",
      journal = {\apj},
     keywords = {Galactic Halos, Gamma Ray Bursts, Gamma Ray Spectra, Statistical Analysis, Radiation Distribution, Transient Response, Space Radiation, GAMMA RAYS: BURSTS, RADIATION MECHANISMS: MISCELLANEOUS},
         year = 1993,
        month = aug,
       volume = {413},
        pages = {281},
          doi = {10.1086/172995},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1993ApJ...413..281B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Beniamini13,
       author = {{Beniamini}, Paz and {Piran}, Tsvi},
        title = "{Constraints on the Synchrotron Emission Mechanism in Gamma-Ray Bursts}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, methods: analytical, radiation mechanisms: non-thermal, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2013,
        month = may,
       volume = {769},
       number = {1},
          eid = {69},
        pages = {69},
          doi = {10.1088/0004-637X/769/1/69},
archivePrefix = {arXiv},
       eprint = {1301.5575},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...769...69B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{B{\'e}gu{\'e}15,
       author = {{B{\'e}gu{\'e}}, D. and {Pe'er}, A.},
        title = "{Poynting-flux-dominated Jets Challenged by their Photospheric Emission}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, magnetic reconnection, plasmas, radiation mechanisms: thermal, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2015,
        month = apr,
       volume = {802},
       number = {2},
          eid = {134},
        pages = {134},
          doi = {10.1088/0004-637X/802/2/134},
archivePrefix = {arXiv},
       eprint = {1410.2730},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015ApJ...802..134B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Beniamini16,
       author = {{Beniamini}, Paz and {Granot}, Jonathan},
        title = "{Properties of GRB light curves from magnetic reconnection}",
      journal = {\mnras},
     keywords = {magnetic reconnection, radiation mechanisms: non-thermal, gamma-rays: general, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2016,
        month = jul,
       volume = {459},
       number = {4},
        pages = {3635-3658},
          doi = {10.1093/mnras/stw895},
archivePrefix = {arXiv},
       eprint = {1509.02192},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016MNRAS.459.3635B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Blandford77,
       author = {{Blandford}, R.~D. and {Znajek}, R.~L.},
        title = "{Electromagnetic extraction of energy from Kerr black holes.}",
      journal = {\mnras},
     keywords = {Black Holes (Astronomy), Electromagnetic Fields, Energy Sources, Rotating Matter, Active Galactic Nuclei, Astrophysics, Electron-Positron Pairs, Pair Production, Astrophysics},
         year = 1977,
        month = may,
       volume = {179},
        pages = {433-456},
          doi = {10.1093/mnras/179.3.433},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1977MNRAS.179..433B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bhat94,
       author = {{Bhat}, P.~N. and {Fishman}, Gerald J. and {Meegan}, Charles A. and {Wilson}, Robert B. and {Kouveliotou}, Chryssa and {Paciesas}, William S. and {Pendleton}, Geoffrey N. and {Schaefer}, Bradley E.},
        title = "{Spectral Evolution of a Subclass of Gamma-Ray Bursts Observed by BATSE}",
      journal = {\apj},
     keywords = {Astronomical Spectroscopy, Evolution (Development), Gamma Ray Bursts, Spectrum Analysis, Stellar Spectra, Correlation, Gamma Ray Observatory, Light Curve, Ratios, Time Lag, Variations, Astronomy, GAMMA RAYS: BURSTS},
         year = 1994,
        month = may,
       volume = {426},
        pages = {604},
          doi = {10.1086/174097},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1994ApJ...426..604B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Blumenthal70,
       author = {{Blumenthal}, George R. and {Gould}, Robert J.},
        title = "{Bremsstrahlung, Synchrotron Radiation, and Compton Scattering of High-Energy Electrons Traversing Dilute Gases}",
      journal = {Reviews of Modern Physics},
         year = 1970,
        month = jan,
       volume = {42},
       number = {2},
        pages = {237-271},
          doi = {10.1103/RevModPhys.42.237},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1970RvMP...42..237B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bosnjak09,
       author = {{Bo{\v{s}}njak}, {\v{Z}}. and {Daigne}, F. and {Dubus}, G.},
        title = "{Prompt high-energy emission from gamma-ray bursts in the internal shock model}",
      journal = {\aap},
     keywords = {gamma rays: bursts, shock waves, radiation mechanisms: non-thermal, Astrophysics},
         year = 2009,
        month = may,
       volume = {498},
       number = {3},
        pages = {677-703},
          doi = {10.1051/0004-6361/200811375},
archivePrefix = {arXiv},
       eprint = {0811.2956},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009A&A...498..677B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Bromberg18,
       author = {{Bromberg}, O. and {Tchekhovskoy}, A. and {Gottlieb}, O. and {Nakar}, E. and {Piran}, T.},
        title = "{The {\ensuremath{\gamma}}-rays that accompanied GW170817 and the observational signature of a magnetic jet breaking out of NS merger ejecta}",
      journal = {\mnras},
     keywords = {relativistic processes, gamma-ray burst: individual:170817A, stars: jets, stars: magnetars, stars: magnetic field, stars: neutron, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = apr,
       volume = {475},
       number = {3},
        pages = {2971-2977},
          doi = {10.1093/mnras/stx3316},
archivePrefix = {arXiv},
       eprint = {1710.05897},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018MNRAS.475.2971B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Burgess15,
       author = {{Burgess}, J. Michael and {Ryde}, Felix and {Yu}, Hoi-Fung},
        title = "{Taking the band function too far: a tale of two {\ensuremath{\alpha}}'s}",
      journal = {\mnras},
     keywords = {radiation mechanisms: non-thermal, radiation mechanisms: thermal, methods: data analysis, gamma-ray burst: general, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2015,
        month = aug,
       volume = {451},
       number = {2},
        pages = {1511-1521},
          doi = {10.1093/mnras/stv775},
archivePrefix = {arXiv},
       eprint = {1410.7647},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015MNRAS.451.1511B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Burgess20,
       author = {{Burgess}, J. Michael and {B{\'e}gu{\'e}}, Damien and {Greiner}, Jochen and {Giannios}, Dimitrios and {Bacelj}, Ana and {Berlato}, Francesco},
        title = "{Gamma-ray bursts as cool synchrotron sources}",
      journal = {Nature Astronomy},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena},
         year = 2020,
        month = feb,
       volume = {4},
        pages = {174-179},
          doi = {10.1038/s41550-019-0911-z},
archivePrefix = {arXiv},
       eprint = {1810.06965},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020NatAs...4..174B},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Cohen97,
       author = {{Cohen}, E. and {Katz}, J.~I. and {Piran}, T. and {Sari}, R. and {Preece}, R.~D. and {Band}, D.~L.},
        title = "{Possible Evidence for Relativistic Shocks in Gamma-Ray Bursts}",
      journal = {\apj},
     keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Shock Waves, Astrophysics},
         year = 1997,
        month = oct,
       volume = {488},
       number = {1},
        pages = {330-337},
          doi = {10.1086/304699},
archivePrefix = {arXiv},
       eprint = {astro-ph/9703120},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1997ApJ...488..330C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Crider97,
       author = {{Crider}, A. and {Liang}, E.~P. and {Smith}, I.~A. and {Preece}, R.~D. and {Briggs}, M.~S. and {Pendleton}, G.~N. and {Paciesas}, W.~S. and {Band}, D.~L. and {Matteson}, J.~L.},
        title = "{Evolution of the Low-Energy Photon Spectral in Gamma-Ray Bursts}",
      journal = {\apjl},
     keywords = {GAMMA RAYS: BURSTS, GAMMA RAYS: OBSERVATIONS, METHODS: STATISTICAL, Gamma Rays: Bursts, Gamma Rays: Observations, Methods: Statistical, Astrophysics},
         year = 1997,
        month = apr,
       volume = {479},
       number = {1},
        pages = {L39-L42},
          doi = {10.1086/310574},
archivePrefix = {arXiv},
       eprint = {astro-ph/9612118},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1997ApJ...479L..39C},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Daigne11,
       author = {{Daigne}, F. and {Bo{\v{s}}njak}, {\v{Z}}. and {Dubus}, G.},
        title = "{Reconciling observed gamma-ray burst prompt spectra with synchrotron radiation?}",
      journal = {\aap},
     keywords = {gamma-ray burst: general, shock waves, radiation mechanisms: non-thermal, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2011,
        month = feb,
       volume = {526},
          eid = {A110},
        pages = {A110},
          doi = {10.1051/0004-6361/201015457},
archivePrefix = {arXiv},
       eprint = {1009.2636},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011A&A...526A.110D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Deng14,
       author = {{Deng}, Wei and {Zhang}, Bing},
        title = "{Low Energy Spectral Index and E$_{p}$ Evolution of Quasi-thermal Photosphere Emission of Gamma-Ray Bursts}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, radiation mechanisms: thermal, relativistic processes, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2014,
        month = apr,
       volume = {785},
       number = {2},
          eid = {112},
        pages = {112},
          doi = {10.1088/0004-637X/785/2/112},
archivePrefix = {arXiv},
       eprint = {1402.5364},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014ApJ...785..112D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Derishev01,
       author = {{Derishev}, E.~V. and {Kocharovsky}, V.~V. and {Kocharovsky}, Vl. V.},
        title = "{Physical parameters and emission mechanism in gamma-ray bursts}",
      journal = {\aap},
     keywords = {RADIATION MECHANISMS: NON-THERMAL, ISM: JETS AND OUTFLOWS, GAMMA RAYS: BURSTS, GAMMA RAYS: THEORY, Astrophysics},
         year = 2001,
        month = jun,
       volume = {372},
        pages = {1071-1077},
          doi = {10.1051/0004-6361:20010586},
archivePrefix = {arXiv},
       eprint = {astro-ph/0006239},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2001A&A...372.1071D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Dermer04,
       author = {{Dermer}, Charles D.},
        title = "{Curvature Effects in Gamma-Ray Burst Colliding Shells}",
      journal = {\apj},
     keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Radiation Mechanisms: Nonthermal, Astrophysics},
         year = 2004,
        month = oct,
       volume = {614},
       number = {1},
        pages = {284-292},
          doi = {10.1086/426532},
archivePrefix = {arXiv},
       eprint = {astro-ph/0403508},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2004ApJ...614..284D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Drenkhahn02a,
       author = {{Drenkhahn}, G.},
        title = "{Acceleration of GRB outflows by Poynting flux dissipation}",
      journal = {\aap},
     keywords = {gamma rays: bursts, magnetic fields, magnetohydrodynamics (MHD), stars: winds, outflows, Astrophysics},
         year = 2002,
        month = may,
       volume = {387},
        pages = {714-724},
          doi = {10.1051/0004-6361:20020390},
archivePrefix = {arXiv},
       eprint = {astro-ph/0112509},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2002A&A...387..714D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Drenkhahn02b,
       author = {{Drenkhahn}, G. and {Spruit}, H.~C.},
        title = "{Efficient acceleration and radiation in Poynting flux powered GRB outflows}",
      journal = {\aap},
     keywords = {gamma rays: bursts, magnetic fields, magnetohydrodynamics (MHD), stars: winds, outflows, Astrophysics},
         year = 2002,
        month = sep,
       volume = {391},
        pages = {1141-1153},
          doi = {10.1051/0004-6361:20020839},
archivePrefix = {arXiv},
       eprint = {astro-ph/0202387},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2002A&A...391.1141D},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Eichler89,
       author = {{Eichler}, David and {Livio}, Mario and {Piran}, Tsvi and {Schramm}, David N.},
        title = "{Nucleosynthesis, neutrino bursts and {\ensuremath{\gamma}}-rays from coalescing neutron stars}",
      journal = {\nat},
     keywords = {Gamma Ray Bursts, Neutrinos, Neutron Stars, Nuclear Fusion, Binary Stars, Gravitational Effects, Gravity Waves, Hubble Constant, Pulsars, Astrophysics},
         year = 1989,
        month = jul,
       volume = {340},
       number = {6229},
        pages = {126-128},
          doi = {10.1038/340126a0},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1989Natur.340..126E},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Fan08,
       author = {{Fan}, Yi-Zhong and {Piran}, Tsvi and {Narayan}, Ramesh and {Wei}, Da-Ming},
        title = "{High-energy afterglow emission from gamma-ray bursts}",
      journal = {\mnras},
     keywords = {radiation mechanisms: non-thermal, ISM: jets and outflows, gamma rays: bursts, Astrophysics},
         year = 2008,
        month = mar,
       volume = {384},
       number = {4},
        pages = {1483-1501},
          doi = {10.1111/j.1365-2966.2007.12765.x},
archivePrefix = {arXiv},
       eprint = {0704.2063},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2008MNRAS.384.1483F},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Fan12,
       author = {{Fan}, Yi-Zhong and {Wei}, Da-Ming and {Zhang}, Fu-Wen and {Zhang}, Bin-Bin},
        title = "{The Photospheric Radiation Model for the Prompt Emission of Gamma-Ray Bursts: Interpreting Four Observed Correlations}",
      journal = {\apjl},
     keywords = {gamma rays: general, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2012,
        month = aug,
       volume = {755},
       number = {1},
          eid = {L6},
        pages = {L6},
          doi = {10.1088/2041-8205/755/1/L6},
archivePrefix = {arXiv},
       eprint = {1204.4881},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012ApJ...755L...6F},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Fenimore96,
       author = {{Fenimore}, Edward E. and {Madras}, Claudine D. and {Nayakshin}, Sergei},
        title = "{Expanding Relativistic Shells and Gamma-Ray Burst Temporal Structure}",
      journal = {\apj},
     keywords = {GAMMA RAYS: BURSTS, RADIATIVE TRANSFER, Astrophysics},
         year = 1996,
        month = dec,
       volume = {473},
        pages = {998},
          doi = {10.1086/178210},
archivePrefix = {arXiv},
       eprint = {astro-ph/9607163},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1996ApJ...473..998F},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ford95,
       author = {{Ford}, L.~A. and {Band}, D.~L. and {Matteson}, J.~L. and {Briggs}, M.~S. and {Pendleton}, G.~N. and {Preece}, R.~D. and {Paciesas}, W.~S. and {Teegarden}, B.~J. and {Palmer}, D.~M. and {Schaefer}, B.~E. and {Cline}, T.~L. and {Fishman}, G.~J. and {Kouveliotou}, C. and {Meegan}, C.~A. and {Wilson}, R.~B. and {Lestrade}, J.~P.},
        title = "{BATSE Observations of Gamma-Ray Burst Spectra. II. Peak Energy Evolution in Bright, Long Bursts}",
      journal = {\apj},
     keywords = {Gamma Ray Bursts, Gamma Ray Spectra, Radiant Flux Density, Spectral Energy Distribution, Astronomical Models, Gamma Ray Observatory, Spectrum Analysis, Statistical Analysis, Astrophysics, GAMMA RAYS: BURSTS, METHODS: DATA ANALYSIS, Astrophysics},
         year = 1995,
        month = jan,
       volume = {439},
        pages = {307},
          doi = {10.1086/175174},
archivePrefix = {arXiv},
       eprint = {astro-ph/9407090},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1995ApJ...439..307F},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Gao15,
       author = {{Gao}, He and {Zhang}, Bing},
        title = "{Photosphere Emission from a Hybrid Relativistic Outflow with Arbitrary Dimensionless Entropy and Magnetization in GRBs}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2015,
        month = mar,
       volume = {801},
       number = {2},
          eid = {103},
        pages = {103},
          doi = {10.1088/0004-637X/801/2/103},
archivePrefix = {arXiv},
       eprint = {1409.3584},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015ApJ...801..103G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Gettys90,
author = {Jim Gettys and Phil Karlton and Scott McGregor},
title = {The {X} Window System, Version 11},
journal = {Software Practice and Experience},
volume = {20},
number = {S2},
year = {1990},
abstract = {}
}

@ARTICLE{Geng13,
       author = {{Geng}, J.~J. and {Huang}, Y.~F.},
        title = "{On the Correlation of Low-energy Spectral Indices and Redshifts of Gamma-Ray Bursts}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, methods: statistical, X-rays: bursts, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2013,
        month = feb,
       volume = {764},
       number = {1},
          eid = {75},
        pages = {75},
          doi = {10.1088/0004-637X/764/1/75},
archivePrefix = {arXiv},
       eprint = {1212.4340},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...764...75G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Geng14,
       author = {{Geng}, J.~J. and {Wu}, X.~F. and {Li}, Liang and {Huang}, Y.~F. and {Dai}, Z.~G.},
        title = "{Revisiting the Emission from Relativistic Blast Waves in a Density-jump Medium}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, hydrodynamics, radiation mechanisms: non-thermal, shock waves, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2014,
        month = sep,
       volume = {792},
       number = {1},
          eid = {31},
        pages = {31},
          doi = {10.1088/0004-637X/792/1/31},
archivePrefix = {arXiv},
       eprint = {1407.0588},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014ApJ...792...31G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Geng16,
       author = {{Geng}, J.~J. and {Wu}, X.~F. and {Huang}, Y.~F. and {Li}, L. and {Dai}, Z.~G.},
        title = "{Imprints of Electron-Positron Winds on the Multiwavelength Afterglows of Gamma-ray Bursts}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, hydrodynamics, methods: numerical, radiation mechanisms: non-thermal, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2016,
        month = jul,
       volume = {825},
       number = {2},
          eid = {107},
        pages = {107},
          doi = {10.3847/0004-637X/825/2/107},
archivePrefix = {arXiv},
       eprint = {1605.01334},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016ApJ...825..107G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Geng17,
       author = {{Geng}, Jin-Jun and {Huang}, Yong-Feng and {Dai}, Zi-Gao},
        title = "{Steep Decay of GRB X-Ray Flares: The Results of Anisotropic Synchrotron Radiation}",
      journal = {\apjl},
     keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, relativistic processes, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2017,
        month = may,
       volume = {841},
       number = {1},
          eid = {L15},
        pages = {L15},
          doi = {10.3847/2041-8213/aa725a},
archivePrefix = {arXiv},
       eprint = {1703.03986},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017ApJ...841L..15G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Geng18a,
       author = {{Geng}, Jin-Jun and {Huang}, Yong-Feng and {Wu}, Xue-Feng and {Song}, Li-Ming and {Zong}, Hong-Shi},
        title = "{Probing Magnetic Fields of GRB X-Ray Flares with Polarization Observations}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, polarization, radiation mechanisms: non-thermal, relativistic processes, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = aug,
       volume = {862},
       number = {2},
          eid = {115},
        pages = {115},
          doi = {10.3847/1538-4357/aacd05},
archivePrefix = {arXiv},
       eprint = {1806.06260},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...862..115G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Geng18b,
       author = {{Geng}, Jin-Jun and {Huang}, Yong-Feng and {Wu}, Xue-Feng and {Zhang}, Bing and {Zong}, Hong-Shi},
        title = "{Low-energy Spectra of Gamma-Ray Bursts from Cooling Electrons}",
      journal = {\apjs},
     keywords = {gamma-ray burst: general, methods: numerical, radiation mechanisms: non-thermal, relativistic processes, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = jan,
       volume = {234},
       number = {1},
          eid = {3},
        pages = {3},
          doi = {10.3847/1538-4365/aa9e84},
archivePrefix = {arXiv},
       eprint = {1709.05899},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJS..234....3G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Geng19,
       author = {{Geng}, Jin-Jun and {Zhang}, Bing and {K{\"o}lligan}, Anders and {Kuiper}, Rolf and {Huang}, Yong-Feng},
        title = "{Propagation of a Short GRB Jet in the Ejecta: Jet Launching Delay Time, Jet Structure, and GW170817/GRB 170817A}",
      journal = {\apjl},
     keywords = {gamma-ray burst: general, magnetohydrodynamics: MHD, methods: numerical, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2019,
        month = jun,
       volume = {877},
       number = {2},
          eid = {L40},
        pages = {L40},
          doi = {10.3847/2041-8213/ab224b},
archivePrefix = {arXiv},
       eprint = {1904.02326},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019ApJ...877L..40G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Geng21,
       author = {{Geng}, J. and {Li}, B. and {Huang}, Y.},
        title = "{Repeating Fast Radio Bursts from Collapses of the Crust of a Strange Star}",
      journal = {The Innovation},
     keywords = {accretion, compact objects, radio bursts, degenerate matter, low-mass X-ray binary stars},
         year = 2021,
        month = aug,
       volume = {2},
          eid = {100152},
        pages = {100152},
          doi = {10.1016/j.xinn.2021.100152},
archivePrefix = {arXiv},
       eprint = {2103.04165},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021arXiv210304165G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ghirlanda03,
       author = {{Ghirlanda}, G. and {Celotti}, A. and {Ghisellini}, G.},
        title = "{Extremely hard GRB spectra prune down the forest of emission models}",
      journal = {\aap},
     keywords = {gamma rays: bursts, methods: data analysis, radiation mechanisms: non-thermal, Astrophysics},
         year = 2003,
        month = aug,
       volume = {406},
        pages = {879-892},
          doi = {10.1051/0004-6361:20030803},
archivePrefix = {arXiv},
       eprint = {astro-ph/0210693},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2003A&A...406..879G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ghisellini00,
       author = {{Ghisellini}, Gabriele and {Celotti}, Annalisa and {Lazzati}, Davide},
        title = "{Constraints on the emission mechanisms of gamma-ray bursts}",
      journal = {\mnras},
     keywords = {RADIATION MECHANISMS: NON-THERMAL, GAMMA-RAYS: BURSTS, X-RAYS: GENERAL, Astrophysics},
         year = 2000,
        month = mar,
       volume = {313},
       number = {1},
        pages = {L1-L5},
          doi = {10.1046/j.1365-8711.2000.03354.x},
archivePrefix = {arXiv},
       eprint = {astro-ph/9912461},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2000MNRAS.313L...1G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Golenetskii83,
       author = {{Golenetskii}, S.~V. and {Mazets}, E.~P. and {Aptekar}, R.~L. and {Ilinskii}, V.~N.},
        title = "{Correlation between luminosity and temperature in {\ensuremath{\gamma}}-ray burst sources}",
      journal = {\nat},
     keywords = {Gamma Ray Bursts, Gamma Ray Spectra, Spectral Correlation, Continuous Spectra, Energy Spectra, Luminosity, Plasma Temperature, Solar Maximum Mission, Venera Satellites, Space Radiation},
         year = 1983,
        month = dec,
       volume = {306},
       number = {5942},
        pages = {451-453},
          doi = {10.1038/306451a0},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1983Natur.306..451G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Granot99,
       author = {{Granot}, Jonathan and {Piran}, Tsvi and {Sari}, Re'em},
        title = "{Images and Spectra from the Interior of a Relativistic Fireball}",
      journal = {\apj},
     keywords = {GAMMA RAYS: BURSTS, GAMMA RAYS: THEORY, HYDRODYNAMICS, MAGNETIC FIELDS, RELATIVITY, SHOCK WAVES, Gamma Rays: Bursts, Gamma Rays: Theory, Hydrodynamics, Magnetic Fields, Relativity, Shock Waves, Astrophysics},
         year = 1999,
        month = mar,
       volume = {513},
       number = {2},
        pages = {679-689},
          doi = {10.1086/306884},
archivePrefix = {arXiv},
       eprint = {astro-ph/9806192},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1999ApJ...513..679G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Guiriec11,
       author = {{Guiriec}, Sylvain and {Connaughton}, Valerie and {Briggs}, Michael S. and {Burgess}, Michael and {Ryde}, Felix and {Daigne}, Fr{\'e}d{\'e}ric and {M{\'e}sz{\'a}ros}, Peter and {Goldstein}, Adam and {McEnery}, Julie and {Omodei}, Nicola and {Bhat}, P.~N. and {Bissaldi}, Elisabetta and {Camero-Arranz}, Ascensi{\'o}n and {Chaplin}, Vandiver and {Diehl}, Roland and {Fishman}, Gerald and {Foley}, Suzanne and {Gibby}, Melissa and {Giles}, Misty M. and {Greiner}, Jochen and {Gruber}, David and {von Kienlin}, Andreas and {Kippen}, Marc and {Kouveliotou}, Chryssa and {McBreen}, Sheila and {Meegan}, Charles A. and {Paciesas}, William and {Preece}, Robert and {Rau}, Arne and {Tierney}, Dave and {van der Horst}, Alexander J. and {Wilson-Hodge}, Colleen},
        title = "{Detection of a Thermal Spectral Component in the Prompt Emission of GRB 100724B}",
      journal = {\apjl},
     keywords = {acceleration of particles, gamma-ray burst: individual: GRB 1000724B, gamma rays: stars, radiation mechanisms: non-thermal, radiation mechanisms: thermal, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Extragalactic Astrophysics},
         year = 2011,
        month = feb,
       volume = {727},
       number = {2},
          eid = {L33},
        pages = {L33},
          doi = {10.1088/2041-8205/727/2/L33},
archivePrefix = {arXiv},
       eprint = {1010.4601},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011ApJ...727L..33G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Guiriec13,
       author = {{Guiriec}, S. and {Daigne}, F. and {Hasco{\"e}t}, R. and {Vianello}, G. and {Ryde}, F. and {Mochkovitch}, R. and {Kouveliotou}, C. and {Xiong}, S. and {Bhat}, P.~N. and {Foley}, S. and {Gruber}, D. and {Burgess}, J.~M. and {McGlynn}, S. and {McEnery}, J. and {Gehrels}, N.},
        title = "{Evidence for a Photospheric Component in the Prompt Emission of the Short GRB 120323A and Its Effects on the GRB Hardness-Luminosity Relation}",
      journal = {\apj},
     keywords = {acceleration of particles, cosmology: miscellaneous, gamma-ray burst: individual: GRB 120323A, gamma rays: stars, radiation mechanisms: non-thermal, radiation mechanisms: thermal, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2013,
        month = jun,
       volume = {770},
       number = {1},
          eid = {32},
        pages = {32},
          doi = {10.1088/0004-637X/770/1/32},
archivePrefix = {arXiv},
       eprint = {1210.7252},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...770...32G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Guo14,
       author = {{Guo}, Fan and {Li}, Hui and {Daughton}, William and {Liu}, Yi-Hsin},
        title = "{Formation of Hard Power Laws in the Energetic Particle Spectra Resulting from Relativistic Magnetic Reconnection}",
      journal = {\prl},
     keywords = {52.27.Ny, 52.35.Vd, 98.54.Cm, 98.70.Rz, Relativistic plasmas, Magnetic reconnection, Active and peculiar galaxies and related systems, gamma-ray sources, gamma-ray bursts, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Solar and Stellar Astrophysics, Physics - Plasma Physics, Physics - Space Physics},
         year = 2014,
        month = oct,
       volume = {113},
       number = {15},
          eid = {155005},
        pages = {155005},
          doi = {10.1103/PhysRevLett.113.155005},
archivePrefix = {arXiv},
       eprint = {1405.4040},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014PhRvL.113o5005G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ghirlanda11,
       author = {{Ghirlanda}, G. and {Ghisellini}, G. and {Nava}, L. and {Burlon}, D.},
        title = "{Spectral evolution of Fermi/GBM short gamma-ray bursts}",
      journal = {\mnras},
     keywords = {radiation mechanisms: non-thermal, gamma-ray bursts: general, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2011,
        month = jan,
       volume = {410},
       number = {1},
        pages = {L47-L51},
          doi = {10.1111/j.1745-3933.2010.00977.x},
archivePrefix = {arXiv},
       eprint = {1008.4767},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011MNRAS.410L..47G},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hakkila11,
       author = {{Hakkila}, Jon and {Preece}, Robert D.},
        title = "{Unification of Pulses in Long and Short Gamma-Ray Bursts: Evidence from Pulse Properties and Their Correlations}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, stars: statistics, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2011,
        month = oct,
       volume = {740},
       number = {2},
          eid = {104},
        pages = {104},
          doi = {10.1088/0004-637X/740/2/104},
archivePrefix = {arXiv},
       eprint = {1103.5434},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011ApJ...740..104H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Huang00,
       author = {{Huang}, Y.~F. and {Gou}, L.~J. and {Dai}, Z.~G. and {Lu}, T.},
        title = "{Overall Evolution of Jetted Gamma-Ray Burst Ejecta}",
      journal = {\apj},
     keywords = {Gamma Rays: Bursts, Hydrodynamics, ISM: Jets and Outflows, Radiation Mechanisms: Nonthermal, Relativity, Astrophysics},
         year = 2000,
        month = nov,
       volume = {543},
       number = {1},
        pages = {90-96},
          doi = {10.1086/317076},
archivePrefix = {arXiv},
       eprint = {astro-ph/9910493},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2000ApJ...543...90H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Huang07,
       author = {{Huang}, Yong-Feng and {Lu}, Ye and {Wong}, Anna Yuen Lam and {Cheng}, Kwong Sang},
        title = "{A Detailed Study on the Equal Arrival Time Surface Effect in Gamma-Ray Burst Afterglows}",
      journal = {\cjaa},
     keywords = {Astrophysics},
         year = 2007,
        month = jun,
       volume = {7},
       number = {3},
        pages = {397-404},
          doi = {10.1088/1009-9271/7/3/09},
archivePrefix = {arXiv},
       eprint = {astro-ph/0701846},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2007ChJAA...7..397H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Hou18,
       author = {{Hou}, Shu-Jin and {Zhang}, Bin-Bin and {Meng}, Yan-Zhi and {Wu}, Xue-Feng and {Liang}, En-Wei and {L{\"u}}, Hou-Jun and {Liu}, Tong and {Liang}, Yun-Feng and {Lin}, Lin and {Lu}, Rui-jing and {Huang}, Jin-Shu and {Zhang}, Bing},
        title = "{Multicolor Blackbody Emission in GRB 081221}",
      journal = {\apj},
     keywords = {gamma-ray burst: individual: GRB 081221, radiation mechanisms: thermal, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = oct,
       volume = {866},
       number = {1},
          eid = {13},
        pages = {13},
          doi = {10.3847/1538-4357/aadc07},
archivePrefix = {arXiv},
       eprint = {1808.03942},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...866...13H},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Iyyani15,
       author = {{Iyyani}, S. and {Ryde}, F. and {Ahlgren}, B. and {Burgess}, J.~M. and {Larsson}, J. and {Pe'er}, A. and {Lundman}, C. and {Axelsson}, M. and {McGlynn}, S.},
        title = "{Extremely narrow spectrum of GRB110920A: further evidence for localized, subphotospheric dissipation}",
      journal = {\mnras},
     keywords = {radiation mechanisms: non-thermal, radiation mechanisms: thermal, gamma-ray burst: general, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2015,
        month = jun,
       volume = {450},
       number = {2},
        pages = {1651-1663},
          doi = {10.1093/mnras/stv636},
archivePrefix = {arXiv},
       eprint = {1503.05926},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015MNRAS.450.1651I},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Jia16,
       author = {{Jia}, Lan-Wei and {Uhm}, Z. Lucas and {Zhang}, Bing},
        title = "{A Statistical Study of GRB X-Ray Flares: Evidence of Ubiquitous Bulk Acceleration in the Emission Region}",
      journal = {\apjs},
     keywords = {gamma-ray burst: general, methods: statistical, radiation mechanisms: non-thermal, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2016,
        month = jul,
       volume = {225},
       number = {1},
          eid = {17},
        pages = {17},
          doi = {10.3847/0067-0049/225/1/17},
archivePrefix = {arXiv},
       eprint = {1509.04871},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016ApJS..225...17J},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kargatis94,
       author = {{Kargatis}, Vincent E. and {Liang}, Edison P. and {Hurley}, Kevin C. and {Barat}, C. and {Eveno}, E. and {Niel}, M.},
        title = "{Spectral Evolution of Gamma-Ray Bursts Detected by the SIGNE Experiment. I. Correlation between Intensity and Spectral Hardness}",
      journal = {\apj},
     keywords = {Emission Spectra, Evolution (Development), Gamma Ray Astronomy, Gamma Ray Bursts, Luminosity, Bremsstrahlung, Spectrum Analysis, Synchrotron Radiation, Astrophysics, GAMMA RAYS: BURSTS, GAMMA RAYS: OBSERVATIONS},
         year = 1994,
        month = feb,
       volume = {422},
        pages = {260},
          doi = {10.1086/173724},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1994ApJ...422..260K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kathirgamaraju19,
       author = {{Kathirgamaraju}, Adithan and {Tchekhovskoy}, Alexander and {Giannios}, Dimitrios and {Barniol Duran}, Rodolfo},
        title = "{EM counterparts of structured jets from 3D GRMHD simulations}",
      journal = {\mnras},
     keywords = {MHD, radiation mechanisms: non-thermal, methods: numerical, gamma-ray burst: individual:170817A, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2019,
        month = mar,
       volume = {484},
       number = {1},
        pages = {L98-L103},
          doi = {10.1093/mnrasl/slz012},
archivePrefix = {arXiv},
       eprint = {1809.05099},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019MNRAS.484L..98K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Komissarov09,
       author = {{Komissarov}, Serguei S. and {Vlahakis}, Nektarios and {K{\"o}nigl}, Arieh and {Barkov}, Maxim V.},
        title = "{Magnetic acceleration of ultrarelativistic jets in gamma-ray burst sources}",
      journal = {\mnras},
     keywords = {MHD, relativity, methods: numerical, gamma-rays: bursts, Astrophysics},
         year = 2009,
        month = apr,
       volume = {394},
       number = {3},
        pages = {1182-1212},
          doi = {10.1111/j.1365-2966.2009.14410.x},
archivePrefix = {arXiv},
       eprint = {0811.1467},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009MNRAS.394.1182K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kumar15,
       author = {{Kumar}, Pawan and {Zhang}, Bing},
        title = "{The physics of gamma-ray bursts \& relativistic jets}",
      journal = {\physrep},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena},
         year = 2015,
        month = feb,
       volume = {561},
        pages = {1-109},
          doi = {10.1016/j.physrep.2014.09.008},
archivePrefix = {arXiv},
       eprint = {1410.0679},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015PhR...561....1K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lazzati13,
       author = {{Lazzati}, Davide and {Morsony}, Brian J. and {Margutti}, Raffaella and {Begelman}, Mitchell C.},
        title = "{Photospheric Emission as the Dominant Radiation Mechanism in Long-duration Gamma-Ray Bursts}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, hydrodynamics, methods: numerical, relativistic processes, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2013,
        month = mar,
       volume = {765},
       number = {2},
          eid = {103},
        pages = {103},
          doi = {10.1088/0004-637X/765/2/103},
archivePrefix = {arXiv},
       eprint = {1301.3920},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...765..103L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Li19b,
       author = {{Li}, Liang},
        title = "{Thermal Components in Gamma-Ray Bursts. I. How Do They Affect Nonthermal Spectral Parameters?}",
      journal = {\apjs},
     keywords = {gamma-ray burst: general, methods: data analysis, radiation mechanisms: thermal, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2019,
        month = nov,
       volume = {245},
       number = {1},
          eid = {7},
        pages = {7},
          doi = {10.3847/1538-4365/ab42de},
archivePrefix = {arXiv},
       eprint = {1905.02340},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019ApJS..245....7L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Li19a,
       author = {{Li}, Liang and {Geng}, Jin-Jun and {Meng}, Yan-Zhi and {Wu}, Xue-Feng and {Huang}, Yong-Feng and {Wang}, Yu and {Moradi}, Rahim and {Uhm}, Z. Lucas and {Zhang}, Bing},
        title = "{{\textquotedblleft}Double-tracking{\textquotedblright} Characteristics of the Spectral Evolution of GRB 131231A: Synchrotron Origin?}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, Astrophysics - High Energy Astrophysical Phenomena, High Energy Physics - Phenomenology},
         year = 2019,
        month = oct,
       volume = {884},
       number = {2},
          eid = {109},
        pages = {109},
          doi = {10.3847/1538-4357/ab40b9},
archivePrefix = {arXiv},
       eprint = {1901.04925},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019ApJ...884..109L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Li21a,
       author = {{Li}, Liang and {Zhang}, Bing},
        title = "{Testing the High-latitude Curvature Effect of Gamma-Ray Bursts with Fermi Data: Evidence of Bulk Acceleration in Prompt Emission}",
      journal = {\apjs},
     keywords = {Gamma-ray bursts, Relativistic jets, Astronomy data analysis, 629, 1390, 1858, Astrophysics - High Energy Astrophysical Phenomena, High Energy Physics - Phenomenology},
         year = 2021,
        month = apr,
       volume = {253},
       number = {2},
          eid = {43},
        pages = {43},
          doi = {10.3847/1538-4365/abded1},
archivePrefix = {arXiv},
       eprint = {2101.04325},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021ApJS..253...43L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Li21b,
       author = {{Li}, Liang and {Ryde}, Felix and {Pe'er}, Asaf and {Yu}, Hoi-Fung and {Acuner}, Zeynep},
        title = "{Bayesian Time-resolved Spectroscopy of Multipulse GRBs: Variations of Emission Properties among Pulses}",
      journal = {\apjs},
     keywords = {Gamma-ray bursts, Astronomy data analysis, 629, 1858, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2021,
        month = jun,
       volume = {254},
       number = {2},
          eid = {35},
        pages = {35},
          doi = {10.3847/1538-4365/abee2a},
archivePrefix = {arXiv},
       eprint = {2012.03038},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021ApJS..254...35L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Liang10,
       author = {{Liang}, En-Wei and {Yi}, Shuang-Xi and {Zhang}, Jin and {L{\"u}}, Hou-Jun and {Zhang}, Bin-Bin and {Zhang}, Bing},
        title = "{Constraining Gamma-ray Burst Initial Lorentz Factor with the Afterglow Onset Feature and Discovery of a Tight {\ensuremath{\Gamma}}$_{0}$-E $_{{\ensuremath{\gamma}},iso}$ Correlation}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Extragalactic Astrophysics},
         year = 2010,
        month = dec,
       volume = {725},
       number = {2},
        pages = {2209-2224},
          doi = {10.1088/0004-637X/725/2/2209},
archivePrefix = {arXiv},
       eprint = {0912.4800},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2010ApJ...725.2209L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lithwick01,
       author = {{Lithwick}, Yoram and {Sari}, Re'em},
        title = "{Lower Limits on Lorentz Factors in Gamma-Ray Bursts}",
      journal = {\apj},
     keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Relativity, Astrophysics},
         year = 2001,
        month = jul,
       volume = {555},
       number = {1},
        pages = {540-545},
          doi = {10.1086/321455},
archivePrefix = {arXiv},
       eprint = {astro-ph/0011508},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2001ApJ...555..540L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@BOOK{Longair11,
       author = {{Longair}, Malcolm S.},
        title = "{High Energy Astrophysics}",
         year = 2011,
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011hea..book.....L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu10,
       author = {{Lu}, R. -J. and {Hou}, S. -J. and {Liang}, En-Wei},
        title = "{The E $_{p}$-flux Correlation in the Rising and Decaying Phases of gamma-ray Burst Pulses: Evidence for Viewing Angle Effect?}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, methods: data analysis, radiation mechanisms: non-thermal, Astrophysics - Astrophysics of Galaxies, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2010,
        month = sep,
       volume = {720},
       number = {2},
        pages = {1146-1154},
          doi = {10.1088/0004-637X/720/2/1146},
archivePrefix = {arXiv},
       eprint = {1005.4242},
 primaryClass = {astro-ph.GA},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2010ApJ...720.1146L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lu12,
       author = {{Lu}, Rui-Jing and {Wei}, Jun-Jie and {Liang}, En-Wei and {Zhang}, Bin-Bin and {L{\"u}}, Hou-Jun and {L{\"u}}, Lian-Zhong and {Lei}, Wei-Hua and {Zhang}, Bing},
        title = "{A Comprehensive Analysis of Fermi Gamma-Ray Burst Data. II. E $_{p}$ Evolution Patterns and Implications for the Observed Spectrum-Luminosity Relations}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, methods: statistical, radiation mechanisms: non-thermal, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2012,
        month = sep,
       volume = {756},
       number = {2},
          eid = {112},
        pages = {112},
          doi = {10.1088/0004-637X/756/2/112},
archivePrefix = {arXiv},
       eprint = {1204.0714},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012ApJ...756..112L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lyubarsky09,
       author = {{Lyubarsky}, Yuri},
        title = "{Asymptotic Structure of Poynting-Dominated Jets}",
      journal = {\apj},
     keywords = {galaxies: jets, gamma rays: bursts, MHD, relativity, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2009,
        month = jun,
       volume = {698},
       number = {2},
        pages = {1570-1589},
          doi = {10.1088/0004-637X/698/2/1570},
archivePrefix = {arXiv},
       eprint = {0902.3357},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009ApJ...698.1570L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Lyutikov03,
       author = {{Lyutikov}, Maxim and {Blandford}, Roger},
        title = "{Gamma Ray Bursts as Electromagnetic Outflows}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics},
         year = 2003,
        month = dec,
          eid = {astro-ph/0312347},
        pages = {astro-ph/0312347},
archivePrefix = {arXiv},
       eprint = {astro-ph/0312347},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2003astro.ph.12347L},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@article{Kirk00,
  title={Particle acceleration at ultrarelativistic shocks: an eigenfunction method},
  author={ Kirk, J. G.  and  Guthmann, A. W.  and  Gallant, Y. A.  and  Achterberg, A. },
  journal={The Astrophysical Journal},
  volume={542},
  number={1},
  pages={235-242},
  year={2000},
}

@ARTICLE{Kumar08,
       author = {{Kumar}, Pawan and {McMahon}, Erin},
        title = "{A general scheme for modelling {\ensuremath{\gamma}}-ray burst prompt emission}",
      journal = {\mnras},
     keywords = {radiation mechanisms: non-thermal, methods: analytical, cosmology: theory, gamma-rays: bursts, Astrophysics},
         year = 2008,
        month = feb,
       volume = {384},
       number = {1},
        pages = {33-63},
          doi = {10.1111/j.1365-2966.2007.12621.x},
archivePrefix = {arXiv},
       eprint = {0802.2704},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2008MNRAS.384...33K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Kumar15,
       author = {{Kumar}, Pawan and {Zhang}, Bing},
        title = "{The physics of gamma-ray bursts \& relativistic jets}",
      journal = {\physrep},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena},
         year = 2015,
        month = feb,
       volume = {561},
        pages = {1-109},
          doi = {10.1016/j.physrep.2014.09.008},
archivePrefix = {arXiv},
       eprint = {1410.0679},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015PhR...561....1K},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Meng18,
       author = {{Meng}, Yan-Zhi and {Geng}, Jin-Jun and {Zhang}, Bin-Bin and {Wei}, Jun-Jie and {Xiao}, Di and {Liu}, Liang-Duan and {Gao}, He and {Wu}, Xue-Feng and {Liang}, En-Wei and {Huang}, Yong-Feng and {Dai}, Zi-Gao and {Zhang}, Bing},
        title = "{The Origin of the Prompt Emission for Short GRB 170817A: Photosphere Emission or Synchrotron Emission?}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, gravitational waves, radiation mechanisms: thermal, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = jun,
       volume = {860},
       number = {1},
          eid = {72},
        pages = {72},
          doi = {10.3847/1538-4357/aac2d9},
archivePrefix = {arXiv},
       eprint = {1801.01410},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...860...72M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Meszaros94,
       author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J. and {Papathanassiou}, H.},
        title = "{Spectral Properties of Blast-Wave Models of Gamma-Ray Burst Sources}",
      journal = {\apj},
     keywords = {Astronomical Models, Cosmology, Fluence, Gamma Ray Astronomy, Gamma Ray Bursts, Gamma Ray Spectra, Ionizing Radiation, Mathematical Models, Nonthermal Radiation, Particle Acceleration, Shock Waves, Light (Visible Radiation), Ultraviolet Radiation, X Rays, Astrophysics, ACCELERATION OF PARTICLES, GAMMA RAYS: BURSTS, RADIATION MECHANISMS: NONTHERMAL, SHOCK WAVES, Astrophysics},
         year = 1994,
        month = sep,
       volume = {432},
        pages = {181},
          doi = {10.1086/174559},
archivePrefix = {arXiv},
       eprint = {astro-ph/9311071},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1994ApJ...432..181M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Meszaros99,
       author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
        title = "{GRB 990123: reverse and internal shock flashes and late afterglow behaviour}",
      journal = {\mnras},
     keywords = {Astrophysics},
         year = 1999,
        month = jul,
       volume = {306},
       number = {3},
        pages = {L39-L43},
          doi = {10.1046/j.1365-8711.1999.02800.x},
archivePrefix = {arXiv},
       eprint = {astro-ph/9902367},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1999MNRAS.306L..39M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Meszaros00,
       author = {{M{\'e}sz{\'a}ros}, P. and {Rees}, M.~J.},
        title = "{Steep Slopes and Preferred Breaks in Gamma-Ray Burst Spectra: The Role of Photospheres and Comptonization}",
      journal = {\apj},
     keywords = {COSMOLOGY: MISCELLANEOUS, GAMMA RAYS: BURSTS, RADIATION MECHANISMS: THERMAL, Astrophysics},
         year = 2000,
        month = feb,
       volume = {530},
       number = {1},
        pages = {292-298},
          doi = {10.1086/308371},
archivePrefix = {arXiv},
       eprint = {astro-ph/9908126},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2000ApJ...530..292M},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Narayan92,
       author = {{Narayan}, Ramesh},
        title = "{A Flux-limited Model of Particle Diffusion and Viscosity}",
      journal = {\apj},
     keywords = {Diffusion Theory, Mathematical Models, Particle Diffusion, Radiative Transfer, Viscosity, Accretion Disks, Boltzmann Transport Equation, Transport Theory, Velocity Distribution, Thermodynamics and Statistical Physics, DIFFUSION, HYDRODYNAMICS, ACCRETION, ACCRETION DISKS, RADIATIVE TRANSFER},
         year = 1992,
        month = jul,
       volume = {394},
        pages = {261},
          doi = {10.1086/171578},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1992ApJ...394..261N},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Nava11,
       author = {{Nava}, L. and {Ghirlanda}, G. and {Ghisellini}, G. and {Celotti}, A.},
        title = "{Spectral properties of 438 GRBs detected by Fermi/GBM}",
      journal = {\aap},
     keywords = {radiation mechanisms: non-thermal, Gamma rays: general, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2011,
        month = jun,
       volume = {530},
          eid = {A21},
        pages = {A21},
          doi = {10.1051/0004-6361/201016270},
archivePrefix = {arXiv},
       eprint = {1012.2863},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011A&A...530A..21N},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Norris86,
       author = {{Norris}, J.~P. and {Share}, G.~H. and {Messina}, D.~C. and {Dennis}, B.~R. and {Desai}, U.~D. and {Cline}, T.~L. and {Matz}, S.~M. and {Chupp}, E.~L.},
        title = "{Spectral Evolution of Pulse Structures in Gamma-Ray Bursts}",
      journal = {\apj},
     keywords = {Gamma Ray Bursts, Gamma Ray Spectra, Pulse Duration, Solar Maximum Mission, Gamma Ray Spectrometers, Spectral Energy Distribution, Space Radiation, GAMMA RAYS: BURSTS},
         year = 1986,
        month = feb,
       volume = {301},
        pages = {213},
          doi = {10.1086/163889},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1986ApJ...301..213N},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Oganesyan17,
       author = {{Oganesyan}, Gor and {Nava}, Lara and {Ghirlanda}, Giancarlo and {Celotti}, Annalisa},
        title = "{Detection of Low-energy Breaks in Gamma-Ray Burst Prompt Emission Spectra}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2017,
        month = sep,
       volume = {846},
       number = {2},
          eid = {137},
        pages = {137},
          doi = {10.3847/1538-4357/aa831e},
archivePrefix = {arXiv},
       eprint = {1709.04689},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017ApJ...846..137O},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Oganesyan18,
       author = {{Oganesyan}, G. and {Nava}, L. and {Ghirlanda}, G. and {Celotti}, A.},
        title = "{Characterization of gamma-ray burst prompt emission spectra down to soft X-rays}",
      journal = {\aap},
     keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = sep,
       volume = {616},
          eid = {A138},
        pages = {A138},
          doi = {10.1051/0004-6361/201732172},
archivePrefix = {arXiv},
       eprint = {1710.09383},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018A&A...616A.138O},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Oganesyan19,
       author = {{Oganesyan}, G. and {Nava}, L. and {Ghirlanda}, G. and {Melandri}, A. and {Celotti}, A.},
        title = "{Prompt optical emission as a signature of synchrotron radiation in gamma-ray bursts}",
      journal = {\aap},
     keywords = {gamma-ray burst: general, radiation mechanisms: general, radiation mechanisms: non-thermal, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2019,
        month = aug,
       volume = {628},
          eid = {A59},
        pages = {A59},
          doi = {10.1051/0004-6361/201935766},
archivePrefix = {arXiv},
       eprint = {1904.11086},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019A&A...628A..59O},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}



@ARTICLE{Pe'er06,
       author = {{Pe'er}, Asaf and {M{\'e}sz{\'a}ros}, Peter and {Rees}, Martin J.},
        title = "{The Observable Effects of a Photospheric Component on GRB and XRF Prompt Emission Spectrum}",
      journal = {\apj},
     keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, Plasmas, Radiation Mechanisms: Nonthermal, Astrophysics},
         year = 2006,
        month = may,
       volume = {642},
       number = {2},
        pages = {995-1003},
          doi = {10.1086/501424},
archivePrefix = {arXiv},
       eprint = {astro-ph/0510114},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2006ApJ...642..995P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pe'er11,
       author = {{Pe'er}, Asaf and {Ryde}, Felix},
        title = "{A Theory of Multicolor Blackbody Emission from Relativistically Expanding Plasmas}",
      journal = {\apj},
     keywords = {gamma rays: general, plasmas, radiation mechanisms: thermal, radiative transfer, scattering, X-rays: bursts, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2011,
        month = may,
       volume = {732},
       number = {1},
          eid = {49},
        pages = {49},
          doi = {10.1088/0004-637X/732/1/49},
archivePrefix = {arXiv},
       eprint = {1008.4590},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011ApJ...732...49P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Pe'er15,
       author = {{Pe'er}, Asaf and {Barlow}, Hugh and {O'Mahony}, Shane and {Margutti}, Raffaella and {Ryde}, Felix and {Larsson}, Josefin and {Lazzati}, Davide and {Livio}, Mario},
        title = "{Hydrodynamic Properties of Gamma-Ray Burst Outflows Deduced from the Thermal Component}",
      journal = {\apj},
     keywords = {gamma rays: stars, hydrodynamics, methods: data analysis, radiation mechanisms: thermal, radiative transfer, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2015,
        month = nov,
       volume = {813},
       number = {2},
          eid = {127},
        pages = {127},
          doi = {10.1088/0004-637X/813/2/127},
archivePrefix = {arXiv},
       eprint = {1507.00873},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015ApJ...813..127P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Piran93,
       author = {{Piran}, T. and {Shemi}, A. and {Narayan}, R.},
        title = "{Hydrodynamics of Relativistic Fireballs}",
      journal = {\mnras},
     keywords = {hydrodynamics - relativity - gamma-rays: bursts, Astrophysics},
         year = 1993,
        month = aug,
       volume = {263},
        pages = {861},
          doi = {10.1093/mnras/263.4.861},
archivePrefix = {arXiv},
       eprint = {astro-ph/9301004},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1993MNRAS.263..861P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Piran99,
       author = {{Piran}, T.},
        title = "{Gamma-ray bursts and related phenomena.}",
      journal = {Nuclear Physics B Proceedings Supplements},
     keywords = {Gamma-Ray Bursts: Models, Astrophysics},
         year = 1999,
        month = jan,
       volume = {70},
       number = {1-3},
        pages = {431-438},
          doi = {10.1016/S0920-5632(98)00464-2},
archivePrefix = {arXiv},
       eprint = {astro-ph/9801001},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1999NuPhS..70..431P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Piran04,
       author = {{Piran}, Tsvi},
        title = "{The physics of gamma-ray bursts}",
      journal = {Reviews of Modern Physics},
     keywords = {98.70.Rz, 95.30.Cq, 95.30.Lz, 96.50.Kr, 47.40.Nm, 47.75.+f, 95.75.De, 01.30.Rr, gamma-ray sources, gamma-ray bursts, Elementary particle processes, Hydrodynamics, Shock wave interactions and shock effects, Relativistic fluid dynamics, Photography and photometry, Surveys and tutorial papers, resource letters, Astrophysics},
         year = 2004,
        month = oct,
       volume = {76},
       number = {4},
        pages = {1143-1210},
          doi = {10.1103/RevModPhys.76.1143},
archivePrefix = {arXiv},
       eprint = {astro-ph/0405503},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2004RvMP...76.1143P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Preece98,
       author = {{Preece}, R.~D. and {Briggs}, M.~S. and {Mallozzi}, R.~S. and {Pendleton}, G.~N. and {Paciesas}, W.~S. and {Band}, D.~L.},
        title = "{The Synchrotron Shock Model Confronts a ``Line of Death'' in the BATSE Gamma-Ray Burst Data}",
      journal = {\apjl},
     keywords = {GAMMA RAYS: BURSTS, RADIATION MECHANISMS: NONTHERMAL, Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Astrophysics},
         year = 1998,
        month = oct,
       volume = {506},
       number = {1},
        pages = {L23-L26},
          doi = {10.1086/311644},
archivePrefix = {arXiv},
       eprint = {astro-ph/9808184},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1998ApJ...506L..23P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Preece00,
       author = {{Preece}, R.~D. and {Briggs}, M.~S. and {Mallozzi}, R.~S. and {Pendleton}, G.~N. and {Paciesas}, W.~S. and {Band}, D.~L.},
        title = "{The BATSE Gamma-Ray Burst Spectral Catalog. I. High Time Resolution Spectroscopy of Bright Bursts Using High Energy Resolution Data}",
      journal = {\apjs},
     keywords = {CATALOGS, GAMMA RAYS: BURSTS, Catalogs, Gamma Rays: Bursts, Astrophysics},
         year = 2000,
        month = jan,
       volume = {126},
       number = {1},
        pages = {19-36},
          doi = {10.1086/313289},
archivePrefix = {arXiv},
       eprint = {astro-ph/9908119},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2000ApJS..126...19P},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ravasio18,
       author = {{Ravasio}, M.~E. and {Oganesyan}, G. and {Ghirlanda}, G. and {Nava}, L. and {Ghisellini}, G. and {Pescalli}, A. and {Celotti}, A.},
        title = "{Consistency with synchrotron emission in the bright GRB 160625B observed by Fermi}",
      journal = {\aap},
     keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, gamma-ray burst: individual: GRB 160625B, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = may,
       volume = {613},
          eid = {A16},
        pages = {A16},
          doi = {10.1051/0004-6361/201732245},
archivePrefix = {arXiv},
       eprint = {1711.03106},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018A&A...613A..16R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ravasio19,
       author = {{Ravasio}, M.~E. and {Ghirlanda}, G. and {Nava}, L. and {Ghisellini}, G.},
        title = "{Evidence of two spectral breaks in the prompt emission of gamma-ray bursts}",
      journal = {\aap},
     keywords = {radiation mechanisms: non-thermal, gamma rays: general, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2019,
        month = may,
       volume = {625},
          eid = {A60},
        pages = {A60},
          doi = {10.1051/0004-6361/201834987},
archivePrefix = {arXiv},
       eprint = {1903.02555},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019A&A...625A..60R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rees94,
       author = {{Rees}, M.~J. and {Meszaros}, P.},
        title = "{Unsteady Outflow Models for Cosmological Gamma-Ray Bursts}",
      journal = {\apjl},
     keywords = {Compacting, Gamma Ray Bursts, Mathematical Models, Stellar Mass, Baryons, Collapse, Lorentz Contraction, Relativistic Velocity, Shock Waves, Space Radiation, COSMOLOGY: MISCELLANEOUS, GAMMA RAYS: BURSTS, GAMMA RAYS: THEORY, Astrophysics},
         year = 1994,
        month = aug,
       volume = {430},
        pages = {L93},
          doi = {10.1086/187446},
archivePrefix = {arXiv},
       eprint = {astro-ph/9404038},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1994ApJ...430L..93R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Rees05,
       author = {{Rees}, M.~J. and {M{\'e}sz{\'a}ros}, P.},
        title = "{Dissipative Photosphere Models of Gamma-Ray Bursts and X-Ray Flashes}",
      journal = {\apj},
     keywords = {Gamma Rays: Bursts, Gamma Rays: Theory, X-Rays: Bursts, Astrophysics},
         year = 2005,
        month = aug,
       volume = {628},
       number = {2},
        pages = {847-852},
          doi = {10.1086/430818},
archivePrefix = {arXiv},
       eprint = {astro-ph/0412702},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2005ApJ...628..847R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ronchi20,
       author = {{Ronchi}, M. and {Fumagalli}, F. and {Ravasio}, M.~E. and {Oganesyan}, G. and {Toffano}, M. and {Salafia}, O.~S. and {Nava}, L. and {Ascenzi}, S. and {Ghirlanda}, G. and {Ghisellini}, G.},
        title = "{Rise and fall of the high-energy afterglow emission of GRB 180720B}",
      journal = {\aap},
     keywords = {{\ensuremath{\gamma}}-ray burst: general, radiation mechanisms: non-thermal, relativistic processes, acceleration of particles, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2020,
        month = apr,
       volume = {636},
          eid = {A55},
        pages = {A55},
          doi = {10.1051/0004-6361/201936765},
archivePrefix = {arXiv},
       eprint = {1909.10531},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020A&A...636A..55R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ronchini21,
       author = {{Ronchini}, Samuele and {Oganesyan}, Gor and {Branchesi}, Marica and {Ascenzi}, Stefano and {Bernardini}, Maria Grazia and {Brighenti}, Francesco and {Dall'Osso}, Simone and {D'Avanzo}, Paolo and {Ghirlanda}, Giancarlo and {Ghisellini}, Gabriele and {Ravasio}, Maria Edvige and {Salafia}, Om Sharan},
        title = "{Spectral index-flux relation for investigating the origins of steep decay in {\ensuremath{\gamma}}-ray bursts}",
      journal = {Nature Communications},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena},
         year = 2021,
        month = jan,
       volume = {12},
          eid = {4040},
        pages = {4040},
          doi = {10.1038/s41467-021-24246-x},
archivePrefix = {arXiv},
       eprint = {2009.03913},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021NatCo..12.4040R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ruffini13,
       author = {{Ruffini}, R. and {Siutsou}, I.~A. and {Vereshchagin}, G.~V.},
        title = "{A Theory of Photospheric Emission from Relativistic Outflows}",
      journal = {\apj},
     keywords = {opacity, plasmas, radiation mechanisms: thermal, X-rays: bursts, Astrophysics - Cosmology and Extragalactic Astrophysics},
         year = 2013,
        month = jul,
       volume = {772},
       number = {1},
          eid = {11},
        pages = {11},
          doi = {10.1088/0004-637X/772/1/11},
archivePrefix = {arXiv},
       eprint = {1110.0407},
 primaryClass = {astro-ph.CO},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...772...11R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@BOOK{Rybicki86,
       author = {{Rybicki}, George B. and {Lightman}, Alan P.},
        title = "{Radiative Processes in Astrophysics}",
         year = 1986,
       adsurl = {https://ui.adsabs.harvard.edu/abs/1986rpa..book.....R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ryde05,
       author = {{Ryde}, Felix},
        title = "{Is Thermal Emission in Gamma-Ray Bursts Ubiquitous?}",
      journal = {\apjl},
     keywords = {Gamma Rays: Bursts, Gamma Rays: Observations, Astrophysics},
         year = 2005,
        month = jun,
       volume = {625},
       number = {2},
        pages = {L95-L98},
          doi = {10.1086/431239},
archivePrefix = {arXiv},
       eprint = {astro-ph/0504450},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2005ApJ...625L..95R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ryde09,
       author = {{Ryde}, Felix and {Pe'er}, Asaf},
        title = "{Quasi-blackbody Component and Radiative Efficiency of the Prompt Emission of Gamma-ray Bursts}",
      journal = {\apj},
     keywords = {gamma rays: bursts, gamma rays: observations, gamma rays: theory, radiation mechanisms: thermal, Astrophysics},
         year = 2009,
        month = sep,
       volume = {702},
       number = {2},
        pages = {1211-1229},
          doi = {10.1088/0004-637X/702/2/1211},
archivePrefix = {arXiv},
       eprint = {0811.4135},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009ApJ...702.1211R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ryde10,
       author = {{Ryde}, F. and {Axelsson}, M. and {Zhang}, B.~B. and {McGlynn}, S. and {Pe'er}, A. and {Lundman}, C. and {Larsson}, S. and {Battelino}, M. and {Zhang}, B. and {Bissaldi}, E. and {Bregeon}, J. and {Briggs}, M.~S. and {Chiang}, J. and {de Palma}, F. and {Guiriec}, S. and {Larsson}, J. and {Longo}, F. and {McBreen}, S. and {Omodei}, N. and {Petrosian}, V. and {Preece}, R. and {van der Horst}, A.~J.},
        title = "{Identification and Properties of the Photospheric Emission in GRB090902B}",
      journal = {\apjl},
     keywords = {gamma-ray burst: individual: GRB090902B, gamma rays: general, radiation mechanisms: thermal, Astrophysics - High Energy Astrophysical Phenomena, Astrophysics - Cosmology and Nongalactic Astrophysics},
         year = 2010,
        month = feb,
       volume = {709},
       number = {2},
        pages = {L172-L177},
          doi = {10.1088/2041-8205/709/2/L172},
archivePrefix = {arXiv},
       eprint = {0911.2025},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2010ApJ...709L.172R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ryde11,
       author = {{Ryde}, Felix and {Pe'er}, Asaf and {Nymark}, Tanja and {Axelsson}, Magnus and {Moretti}, Elena and {Lundman}, Christoffer and {Battelino}, Milan and {Bissaldi}, Elisabetta and {Chiang}, James and {Jackson}, Miranda S. and {Larsson}, Stefan and {Longo}, Francesco and {McGlynn}, Sinead and {Omodei}, Nicola},
        title = "{Observational evidence of dissipative photospheres in gamma-ray bursts}",
      journal = {\mnras},
     keywords = {radiation mechanisms: thermal, gamma-ray burst: general, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2011,
        month = aug,
       volume = {415},
       number = {4},
        pages = {3693-3705},
          doi = {10.1111/j.1365-2966.2011.18985.x},
archivePrefix = {arXiv},
       eprint = {1103.0708},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011MNRAS.415.3693R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Ryde17,
       author = {{Ryde}, Felix and {Lundman}, Christoffer and {Acuner}, Zeynep},
        title = "{Emission from accelerating jets in gamma-ray bursts: radiation-dominated flows with increasing mass outflow rates}",
      journal = {\mnras},
     keywords = {radiation mechanisms: thermal, gamma-ray burst: general, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2017,
        month = dec,
       volume = {472},
       number = {2},
        pages = {1897-1906},
          doi = {10.1093/mnras/stx2019},
archivePrefix = {arXiv},
       eprint = {1708.01134},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2017MNRAS.472.1897R},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sari98,
       author = {{Sari}, Re'em and {Piran}, Tsvi and {Narayan}, Ramesh},
        title = "{Spectra and Light Curves of Gamma-Ray Burst Afterglows}",
      journal = {\apjl},
     keywords = {GAMMA RAYS: BURSTS, HYDRODYNAMICS, SHOCK WAVES, RELATIVITY, Gamma Rays: Bursts, Hydrodynamics, Relativity, Shock Waves, Astrophysics},
         year = 1998,
        month = apr,
       volume = {497},
       number = {1},
        pages = {L17-L20},
          doi = {10.1086/311269},
archivePrefix = {arXiv},
       eprint = {astro-ph/9712005},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1998ApJ...497L..17S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sari01,
       author = {{Sari}, Re'em and {Esin}, Ann A.},
        title = "{On the Synchrotron Self-Compton Emission from Relativistic Shocks and Its Implications for Gamma-Ray Burst Afterglows}",
      journal = {\apj},
     keywords = {Gamma Rays: Bursts, Radiation Mechanisms: Nonthermal, Astrophysics},
         year = 2001,
        month = feb,
       volume = {548},
       number = {2},
        pages = {787-799},
          doi = {10.1086/319003},
archivePrefix = {arXiv},
       eprint = {astro-ph/0005253},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2001ApJ...548..787S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sironi09a,
       author = {{Sironi}, Lorenzo and {Spitkovsky}, Anatoly},
        title = "{Particle Acceleration in Relativistic Magnetized Collisionless Pair Shocks: Dependence of Shock Acceleration on Magnetic Obliquity}",
      journal = {\apj},
     keywords = {acceleration of particles, gamma rays: bursts, shock waves, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2009,
        month = jun,
       volume = {698},
       number = {2},
        pages = {1523-1549},
          doi = {10.1088/0004-637X/698/2/1523},
archivePrefix = {arXiv},
       eprint = {0901.2578},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009ApJ...698.1523S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Sironi13,
       author = {{Sironi}, Lorenzo and {Spitkovsky}, Anatoly and {Arons}, Jonathan},
        title = "{The Maximum Energy of Accelerated Particles in Relativistic Collisionless Shocks}",
      journal = {\apj},
     keywords = {acceleration of particles, cosmic rays, gamma-ray burst: general, pulsars: general, radiation mechanisms: non-thermal, shock waves, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2013,
        month = jul,
       volume = {771},
       number = {1},
          eid = {54},
        pages = {54},
          doi = {10.1088/0004-637X/771/1/54},
archivePrefix = {arXiv},
       eprint = {1301.5333},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2013ApJ...771...54S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{2001A&A...369..694S,
        author = {{Spruit}, H.~C. and {Daigne}, F. and {Drenkhahn}, G.},
        title = "{Large scale magnetic fields and their dissipation in GRB fireballs}",
      journal = {\aap},
     keywords = {GAMMA-RAY BURSTS, MAGNETIC FIELDS, RADIATION MECHANISMS: NONTHERMAL, SHOCK WAVES, Astrophysics},
         year = 2001,
        month = apr,
       volume = {369},
        pages = {694-705},
          doi = {10.1051/0004-6361:20010131},
archivePrefix = {arXiv},
       eprint = {astro-ph/0004274},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2001A&A...369..694S},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}


@ARTICLE{Tavani96,
       author = {{Tavani}, M.},
        title = "{A Shock Emission Model for Gamma-Ray Bursts. II. Spectral Properties}",
      journal = {\apj},
     keywords = {GAMMA RAYS: BURSTS, GAMMA RAYS: THEORY, RADIATION MECHANISMS: NONTHERMAL, SHOCK WAVES},
         year = 1996,
        month = aug,
       volume = {466},
        pages = {768},
          doi = {10.1086/177551},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1996ApJ...466..768T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Toffano21,
       author = {{Toffano}, M. and {Ghirlanda}, G. and {Nava}, L. and {Ghisellini}, G. and {Ravasio}, M.~E. and {Oganesyan}, G.},
        title = "{The slope of the low energy spectrum of Gamma-Ray Burst prompt emission}",
      journal = {arXiv e-prints},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena},
         year = 2021,
        month = jun,
          eid = {arXiv:2106.03868},
        pages = {arXiv:2106.03868},
archivePrefix = {arXiv},
       eprint = {2106.03868},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2021arXiv210603868T},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Uhm12,
       author = {{Uhm}, Z. Lucas and {Zhang}, Bing and {Hasco{\"e}t}, Romain and {Daigne}, Fr{\'e}d{\'e}ric and {Mochkovitch}, Robert and {Park}, Il H.},
        title = "{Dynamics and Afterglow Light Curves of Gamma-Ray Burst Blast Waves with a Long-lived Reverse Shock}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, shock waves, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2012,
        month = dec,
       volume = {761},
       number = {2},
          eid = {147},
        pages = {147},
          doi = {10.1088/0004-637X/761/2/147},
archivePrefix = {arXiv},
       eprint = {1208.2347},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012ApJ...761..147U},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Uhm14,
       author = {{Uhm}, Z. Lucas and {Zhang}, Bing},
        title = "{Fast-cooling synchrotron radiation in a decaying magnetic field and {\ensuremath{\gamma}}-ray burst emission mechanism}",
      journal = {Nature Physics},
     keywords = {Astrophysics - High Energy Astrophysical Phenomena},
         year = 2014,
        month = may,
       volume = {10},
       number = {5},
        pages = {351-356},
          doi = {10.1038/nphys2932},
archivePrefix = {arXiv},
       eprint = {1303.2704},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014NatPh..10..351U},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Uhm15,
       author = {{Uhm}, Z. Lucas and {Zhang}, Bing},
        title = "{On the Curvature Effect of a Relativistic Spherical Shell}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, relativistic processes, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2015,
        month = jul,
       volume = {808},
       number = {1},
          eid = {33},
        pages = {33},
          doi = {10.1088/0004-637X/808/1/33},
archivePrefix = {arXiv},
       eprint = {1411.0118},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2015ApJ...808...33U},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Uhm16,
       author = {{Uhm}, Z. Lucas and {Zhang}, Bing},
        title = "{Evidence of Bulk Acceleration of the GRB X-Ray Flare Emission Region}",
      journal = {\apjl},
     keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, relativistic processes, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2016,
        month = jun,
       volume = {824},
       number = {1},
          eid = {L16},
        pages = {L16},
          doi = {10.3847/2041-8205/824/1/L16},
archivePrefix = {arXiv},
       eprint = {1509.03296},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2016ApJ...824L..16U},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Uhm18,
       author = {{Uhm}, Z. Lucas and {Zhang}, Bing and {Racusin}, Judith},
        title = "{Toward an Understanding of GRB Prompt Emission Mechanism. II. Patterns of Peak Energy Evolution and Their Connection to Spectral Lags}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, radiation mechanisms: non-thermal, relativistic processes, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2018,
        month = dec,
       volume = {869},
       number = {2},
          eid = {100},
        pages = {100},
          doi = {10.3847/1538-4357/aaeb30},
archivePrefix = {arXiv},
       eprint = {1801.09183},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018ApJ...869..100U},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}
@ARTICLE{Veres12,
       author = {{Veres}, P{\'e}ter and {Zhang}, Bin-Bin and {M{\'e}sz{\'a}ros}, P{\'e}ter},
        title = "{The Extremely High Peak Energy of GRB 110721A in the Context of a Dissipative Photosphere Synchrotron Emission Model}",
      journal = {\apjl},
     keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB 110721A, radiation mechanisms: non-thermal, radiation mechanisms: thermal, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2012,
        month = dec,
       volume = {761},
       number = {2},
          eid = {L18},
        pages = {L18},
          doi = {10.1088/2041-8205/761/2/L18},
archivePrefix = {arXiv},
       eprint = {1208.1790},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012ApJ...761L..18V},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Wang20,
       author = {{Wang}, Kai and {Lin}, Da-Bin and {Wang}, Yun and {Jiang}, Lu-Yao and {Du}, Shen-Shi and {Li}, Xiao-Yan and {Ren}, Jia and {Wang}, Xiang-Gao and {Liang}, En-Wei},
        title = "{Photospheric Emission in Gamma-Ray Bursts. I. Variability}",
      journal = {\apj},
     keywords = {Gamma-ray bursts, Jets, Astronomy data analysis, Non-thermal radiation sources, 629, 870, 1858, 1119, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2020,
        month = aug,
       volume = {899},
       number = {2},
          eid = {111},
        pages = {111},
          doi = {10.3847/1538-4357/aba120},
archivePrefix = {arXiv},
       eprint = {2006.15901},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2020ApJ...899..111W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Wang09,
       author = {{Wang}, Xiang-Yu and {Li}, Zhuo and {Dai}, Zi-Gao and {M{\'e}sz{\'a}ros}, Peter},
        title = "{GRB 080916C: On the Radiation Origin of the Prompt Emission from keV/MeV TO GeV}",
      journal = {\apjl},
     keywords = {gamma rays: bursts, shock waves, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2009,
        month = jun,
       volume = {698},
       number = {2},
        pages = {L98-L102},
          doi = {10.1088/0004-637X/698/2/L98},
archivePrefix = {arXiv},
       eprint = {0903.2086},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2009ApJ...698L..98W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Waxman97,
       author = {{Waxman}, Eli},
        title = "{Angular Size and Emission Timescales of Relativistic Fireballs}",
      journal = {\apjl},
     keywords = {GAMMA RAYS: BURSTS, Gamma Rays: Bursts, Astrophysics},
         year = 1997,
        month = dec,
       volume = {491},
       number = {1},
        pages = {L19-L22},
          doi = {10.1086/311057},
archivePrefix = {arXiv},
       eprint = {astro-ph/9709190},
 primaryClass = {astro-ph},
       adsurl = {https://ui.adsabs.harvard.edu/abs/1997ApJ...491L..19W},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Yabe01,
       author = {{Yabe}, Takashi and {Xiao}, Feng and {Utsumi}, Takayuki},
        title = "{The Constrained Interpolation Profile Method for Multiphase Analysis}",
      journal = {Journal of Computational Physics},
         year = 2001,
        month = may,
       volume = {169},
       number = {2},
        pages = {556-593},
          doi = {10.1006/jcph.2000.6625},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2001JCoPh.169..556Y},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{ZhangB11,
       author = {{Zhang}, Bing and {Yan}, Huirong},
        title = "{The Internal-collision-induced Magnetic Reconnection and Turbulence (ICMART) Model of Gamma-ray Bursts}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, magnetic fields, magnetic reconnection, turbulence, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2011,
        month = jan,
       volume = {726},
       number = {2},
          eid = {90},
        pages = {90},
          doi = {10.1088/0004-637X/726/2/90},
archivePrefix = {arXiv},
       eprint = {1011.1197},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011ApJ...726...90Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhang11,
       author = {{Zhang}, Bin-Bin and {Zhang}, Bing and {Liang}, En-Wei and {Fan}, Yi-Zhong and {Wu}, Xue-Feng and {Pe'er}, Asaf and {Maxham}, Amanda and {Gao}, He and {Dong}, Yun-Ming},
        title = "{A Comprehensive Analysis of Fermi Gamma-ray Burst Data. I. Spectral Components and the Possible Physical Origins of LAT/GBM GRBs}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2011,
        month = apr,
       volume = {730},
       number = {2},
          eid = {141},
        pages = {141},
          doi = {10.1088/0004-637X/730/2/141},
archivePrefix = {arXiv},
       eprint = {1009.3338},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011ApJ...730..141Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{ZhangB11,
       author = {{Zhang}, Bing and {Yan}, Huirong},
        title = "{The Internal-collision-induced Magnetic Reconnection and Turbulence (ICMART) Model of Gamma-ray Bursts}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, magnetic fields, magnetic reconnection, turbulence, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2011,
        month = jan,
       volume = {726},
       number = {2},
          eid = {90},
        pages = {90},
          doi = {10.1088/0004-637X/726/2/90},
archivePrefix = {arXiv},
       eprint = {1011.1197},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2011ApJ...726...90Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{Zhang12,
       author = {{Zhang}, Bing and {Lu}, Rui-Jing and {Liang}, En-Wei and {Wu}, Xue-Feng},
        title = "{GRB 110721A: Photosphere ``Death Line'' and the Physical Origin of the GRB Band Function}",
      journal = {\apjl},
     keywords = {gamma-ray burst: general, gamma-ray burst: individual: GRB 110721A, plasmas, radiation mechanisms: non-thermal, radiation mechanisms: thermal, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2012,
        month = oct,
       volume = {758},
       number = {2},
          eid = {L34},
        pages = {L34},
          doi = {10.1088/2041-8205/758/2/L34},
archivePrefix = {arXiv},
       eprint = {1208.1812},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012ApJ...758L..34Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@BOOK{Zhang18,
       author = {{Zhang}, Bing},
        title = "{The Physics of Gamma-Ray Bursts}",
         year = 2018,
          doi = {10.1017/9781139226530},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2018pgrb.book.....Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{ZhangY19,
       author = {{Zhang}, Yue and {Geng}, Jin-Jun and {Huang}, Yong-Feng},
        title = "{Inverse Compton Scattering Spectra of Gamma-Ray Burst Prompt Emission}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, methods: numerical, radiation mechanisms: non-thermal, relativistic processes, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2019,
        month = jun,
       volume = {877},
       number = {2},
          eid = {89},
        pages = {89},
          doi = {10.3847/1538-4357/ab1b10},
archivePrefix = {arXiv},
       eprint = {1901.05268},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2019ApJ...877...89Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{ZhaoXH14,
       author = {{Zhao}, Xiaohong and {Li}, Zhuo and {Liu}, Xuewen and {Zhang}, Bin-bin and {Bai}, Jinming and {M{\'e}sz{\'a}ros}, Peter},
        title = "{Gamma-Ray Burst Spectrum with Decaying Magnetic Field}",
      journal = {\apj},
     keywords = {gamma-ray burst: general, magnetic fields, radiation mechanisms: non-thermal, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2014,
        month = jan,
       volume = {780},
       number = {1},
          eid = {12},
        pages = {12},
          doi = {10.1088/0004-637X/780/1/12},
archivePrefix = {arXiv},
       eprint = {1310.0551},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2014ApJ...780...12Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

@ARTICLE{ZhengW12,
       author = {{Zheng}, W. and {Shen}, R.~F. and {Sakamoto}, T. and {Beardmore}, A.~P. and {De Pasquale}, M. and {Wu}, X.~F. and {Gorosabel}, J. and {Urata}, Y. and {Sugita}, S. and {Zhang}, B. and {Pozanenko}, A. and {Nissinen}, M. and {Sahu}, D.~K. and {Im}, M. and {Ukwatta}, T.~N. and {Andreev}, M. and {Klunko}, E. and {Volnova}, A. and {Akerlof}, C.~W. and {Anto}, P. and {Barthelmy}, S.~D. and {Breeveld}, A. and {Carsenty}, U. and {Castillo-Carri{\'o}n}, S. and {Castro-Tirado}, A.~J. and {Chester}, M.~M. and {Chuang}, C.~J. and {Cunniffe}, R. and {De Ugarte Postigo}, A. and {Duffard}, R. and {Flewelling}, H. and {Gehrels}, N. and {G{\"u}ver}, T. and {Guziy}, S. and {Hentunen}, V.~P. and {Huang}, K.~Y. and {Jel{\'\i}nek}, M. and {Koch}, T.~S. and {Kub{\'a}nek}, P. and {Kuin}, P. and {McKay}, T.~A. and {Mottola}, S. and {Oates}, S.~R. and {O'Brien}, P. and {Ohno}, M. and {Page}, M.~J. and {Pandey}, S.~B. and {P{\'e}rez del Pulgar}, C. and {Rujopakarn}, W. and {Rykoff}, E. and {Salmi}, T. and {S{\'a}nchez-Ram{\'\i}rez}, R. and {Schaefer}, B.~E. and {Sergeev}, A. and {Sonbas}, E. and {Sota}, A. and {Tello}, J.~C. and {Yamaoka}, K. and {Yost}, S.~A. and {Yuan}, F.},
        title = "{Panchromatic Observations of the Textbook GRB 110205A: Constraining Physical Mechanisms of Prompt Emission and Afterglow}",
      journal = {\apj},
     keywords = {gamma-ray burst: individual: GRB 110205A, Astrophysics - High Energy Astrophysical Phenomena},
         year = 2012,
        month = jun,
       volume = {751},
       number = {2},
          eid = {90},
        pages = {90},
          doi = {10.1088/0004-637X/751/2/90},
archivePrefix = {arXiv},
       eprint = {1111.0283},
 primaryClass = {astro-ph.HE},
       adsurl = {https://ui.adsabs.harvard.edu/abs/2012ApJ...751...90Z},
      adsnote = {Provided by the SAO/NASA Astrophysics Data System}
}

